An Empirical Study on the Usage of Transformer Models for Code Completion

Code completion aims at speeding up code writing by predicting the next code token(s) the developer is likely to write. Works in this field focused on improving the accuracy of the generated predictions, with substantial leaps forward made possible by deep learning (DL) models. However, code completion techniques are mostly evaluated in the scenario of predicting the next token to type, with few exceptions pushing the boundaries to the prediction of an entire code statement. Thus, little is known about the performance of state-of-the-art code completion approaches in more challenging scenarios in which, for example, an entire code block must be generated. We present a large-scale study exploring the capabilities of state-of-the-art Transformer-based models in supporting code completion at different granularity levels, including single tokens, one or multiple entire statements, up to entire code blocks (e.g., the iterated block of a for loop). We experimented with several variants of two recently proposed Transformer-based models, namely RoBERTa and the Text-To-Text Transfer Transformer (T5), for the task of code completion. The achieved results show that Transformer-based models, and in particular the T5, represent a viable solution for code completion, with perfect predictions ranging from ~29%, obtained when asking the model to guess entire blocks, up to ~69%, reached in the simpler scenario of few tokens masked from the same code statement.

==> bio/Denys.txt <==
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{figures/Denys}}]{Denys Poshyvanyk} is a Professor of Computer Science at William and Mary. He received the MS and MA degrees in Computer Science from the National University of Kyiv-Mohyla Academy, Ukraine, and Wayne State University in 2003 and 2006, respectively. He received the PhD degree in Computer Science from Wayne State University in 2008. He served as a program co-chair for ASE'21, MobileSoft'19, ICSME'16, ICPC'13, WCRE'12 and WCRE'11. He currently serves on the editorial board of IEEE Transactions on Software Engineering (TSE), Empirical Software Engineering Journal (EMSE, Springer), Journal of Software: Evolution and Process (JSEP, Wiley) and Science of Computer Programming. His research interests include software engineering, software maintenance and evolution, program comprehension, reverse engineering and software repository mining. His research papers received several Best Paper Awards at ICPC'06, ICPC'07, ICSM'10, SCAM'10, ICSM'13, CODAPSY'19 and ACM SIGSOFT Distinguished Paper Awards at ASE'13, ICSE'15, ESEC/FSE'15, ICPC'16, ASE'17, ESEC/FSE'19 and ICSE'20. He also received the Most Influential Paper Awards at ICSME'16, ICPC'17 and ICPC'20. He is a recipient of the NSF CAREER award (2013).  He is a member of the IEEE and ACM. More information is available at: \url{http://www.cs.wm.edu/~denys/}
\end{IEEEbiography}

==> bio/bavota.txt <==
Gabriele Bavota is an Associate Professor at the Faculty of Informatics of the Università della Svizzera italiana (USI), Lugano, where he is part of the Software Institute and he leads the SEART research group. He received the PhD in Computer Science from the University of Salerno, Italy, in 2013. His research interests include software maintenance and evolution, code quality, mining software repositories, and empirical software engineering. On these topics, he authored over 140 papers appeared in international journals and conferences and has received four ACM Sigsoft Distinguished Paper awards at the three top software engineering conferences: ASE 2013 and 2017, ESEC-FSE 2015, and ICSE 2015. He also received the best/distinguished paper award at SCAM 2012, ICSME 2018, MSR 2019, and ICPC 2020.

He is the recipient of the 2018 ACM Sigsoft Early Career Researcher Award for outstanding contributions in the area of software engineering as an early career investigator and the principal investigator of the DEVINTA ERC project. 

More information: https://www.inf.usi.ch/faculty/bavota/

==> bio/ciniselli.txt <==
Matteo Ciniselli is a Ph.D. student in the Faculty of Informatics at the Università della Svizzera Italiana (USI), Switzerland. He received his MSc. in Mathematical Engineering from Politecnico di Milano, Italy, in April 2015. His research interests mainly include the study of deep-learning models to improve the performances of code-related tasks. More information available at: https://www.inf.usi.ch/phd/cinism

==> bio/cooper.txt <==
Nathan Cooper received a B.S. degree in Software Engineering from the University of West Florida in 2018. He is currently a Ph.D. candidate in Computer Science at William & Mary under the advisement of Dr. Denys Poshyvanyk and is a member of the Semeru Research group. He has research interests in Software Engineering, Machine / Deep Learning applications for Software Engineering, information retrieval, and question & answering applications for Software Engineering. He has published in the top peer-reviewed Software Engineering venues ICSE and MSR. He has also received the ACM SIGSOFT Distinguished paper award at ICSE'20. 

More information is available at https://nathancooper.io/#/.

==> bio/dipenta.txt <==
Massimiliano Di Penta is a full professor at the University of Sannio, Italy. His research interests include software maintenance and evolution, mining software repositories, empirical software engineering, search-based software engineering, and service-centric software engineering. He is an author of over 300 papers appeared in international journals, conferences, and workshops. He serves and has served in the organizing and program committees of more than 100 conferences, including ICSE, FSE, ASE, ICSME. He is editor-in-chief of the Journal of Software: Evolution and Processes edited by Wiley. He is in the editorial board of ACM Transactions on Software Engineering and Methodology, and of the Empirical Software Engineering Journal. He has served the editorial board of the IEEE Transactions on Software Engineering.


==> bio/emad.txt <==
Emad Aghajani is a postdoctoral researcher at the SEART research group, at Software Institute, the Universitá della Svizzera italiana (USI), Switzerland. He finished his Ph.D. studies in Computer Science in 2020 under the supervision of Prof. Michela Lanza and Prof. Gabriele Bavota at USI. He received his M.Sc. in Software Engineering from Sharif University of Technology, Iran, in 2016. His research interests include software evolution, software maintenance, mining software repositories, and empirical software engineering. More information is available at: \url{https://emadpres.github.io/}

==> bio/mastropaolo.txt <==
Antonio Mastropaolo is a Ph.D. student in the Faculty of Informatics at the Università della Svizzera Italiana (USI), Switzerland. He received his MSc. in Software and security systems from Università degli studi del Molise, Italy, in July 2020. His research interests mainly include the study and the application of deep-learning techniques to foster code-related tasks. More information available at: https://antoniomastropaolo.com/

==> bio/pascarella.txt <==
Luca Pascarella is a postdoctoral researcher at the Università della Svizzera italiana (USI), Switzerland. He received his Ph.D. in Computer Science from the Delft University of Technology (TU Delft), The Netherlands, in 2020. His broader mission aims to smooth engineering tasks through data-driven algorithms, which leverage the large amount of information recorded during modern engineering processes. His research interests include empirical software engineering, mining software repository, and code review. He received an ACM SIGSOFT Distinguished Paper Award at MSR 2017 and a Best Paper Award Honorable Mention at CSCW2018. More information available at: https://lucapascarella.com/
